InSPE: Rapid Evaluation of Heterogeneous Multi-Modal Infrastructure Sensor Placement

Infrastructure sensing is vital for traffic monitoring at safety hotspots (e.g., intersections) and serves as the backbone of cooperative perception in autonomous driving. While vehicle sensing has been extensively studied, infrastructure sensing has received little attention, especially given the unique challenges of diverse intersection geometries, complex occlusions, varying traffic conditions, and ambient environments like lighting and weather. To address these issues and ensure cost-effective sensor placement, we propose Heterogeneous Multi-Modal Infrastructure Sensor Placement Evaluation (InSPE), a perception surrogate metric set that rapidly assesses perception effectiveness across diverse infrastructure and environmental scenarios with combinations of multi-modal sensors. InSPE systematically evaluates perception capabilities by integrating three carefully designed metrics, i.e., sensor coverage, perception occlusion, and information gain. To support large-scale evaluation, we develop a data generation tool within the CARLA simulator and also introduce Infra-Set, a dataset covering diverse intersection types and environmental conditions. Benchmarking experiments with state-of-the-art perception algorithms demonstrate that InSPE enables efficient and scalable sensor placement analysis, providing a robust solution for optimizing intelligent intersection infrastructure.

==> create-manual-bib-entry.txt <==
Article [1]
The required fields here are author, title, journal, and year; all others can
be omitted if you do not have the corresponding information. Note as well
that author names should be separated by “and”.

@article{key ,
author = {Arthur B Cummings and David Eftekhary and Frank G House},
title = {The accurate determination of college students’
coefficients of friction},
journal = {Journal of Sketchy Physics},
volume = {13},
year = {2003},
number = {2},
pages = {46--129}
}

Book [2]
The required fields are author, title, publisher, and year.

@book{key ,
author = {I J Kuss},
title = {On the Importance of Kissing Up to Your Boss},
edition = {5},
publisher = {Dilbert Books},
address = {Cambridge MA},
year = {1995}
}

Series [3]
Series are cited as books with an additional field.

@book{key ,
author = {L M Napster},
title = {Mathematical Theory of Efficient Piracy},
series = {Lecture Notes in Mathematics},
volume = {3204},
publisher = {Springer Verlag},
address = {New York NY},
year = {1998}
}

PhD Thesis [4]
The required fields are author, title, publisher, and year. You may also
cite master’s theses using the mastersthesis entry type.

@phdthesis{key ,
author = {O P Qwerty},
title = {History of the Goofy Layout of Keyboards},
publisher = {Podunk University Arcana Department},
address = {Podunk IN},
year = {1996}
}

Technical Report [5]
The required fields are author, title, publisher, and year.

@techreport{key ,
author = {Robert Swearingen},
title = {Morpholoty and syntax of British sailors’ English},
series = {Technical Report},
volume = {249},
publisher = {Profanity Institute},
address = {New York NY},
year = {1985}
}

In Collection [6]
The required fields are author, title (of the article within the book), book-
title (name of the book containing the article), and year.

@incollection{key ,
author = {Tom Upsilon},
title = {Obscure Greek letters and their meanings
in mathematics and the sciences},
editor = {V W Xavier},
booktitle = {Proceedings of the seventh international
trivia conference},
publisher = {Last Resort Publishers},
address = {Philadelphia PA},
year = {1987},
pages = {129--158}
}




Website [7]
For websites, note the specific formatting of the howpublished field. Be
sure to include the date of access as shown. Also, keep in mind that certain
characters common in urls, such as underscores, must be escaped (preceded
by a backslash, ex.

@misc{key ,
author = {James Tetazoo},
title = {A brief guide to recreational pyromania},
howpublished = {Available at \url{http://
www.blowinglotsofweirdstuffup.com/guide.html} (2005/06/12)}
}

Accepted for Publication [8]
To show that an article has been accepted for publication but not yet
published, include the line note = {(in press)}.

@unpublished{key ,
author = {J Mentor},
title = {Behavior of small animals on fire},
journal = {Nature},
note = {(in press)}
}

Not Published [10]
If a manuscript has not yet been published or submitted for publication,
you may still cite it. Include a note to this effect.

@unpublished{key ,
author = {J Mentor},
title = {Behavior of small animals on fire},
note = {Unpublished Manuscript},
year = {2012}
}

Conversation [11]
Occasionally, an important item that does not exist in the literature will
be discussed with your mentor. When this happens, you may cite the con-
versation with your mentor.

@misc{key ,
author = {Sigmund Freud},
month = {July},
year = {2012},
howpublished = {Personal conversation}
}





